Empirical multi-wavelength prediction method for very high energy gamma-ray emitting BL Lacs

Aim: We have collected the most complete multi-wavelength ($6.0 - 6.0 \times 10^{-18} cm$) dataset of very high energy (VHE) $\gamma$-ray emitting (TeV) BL Lacs, which are the most numerous extragalactic VHE sources. Using significant correlations between different bands, we aim to identify the best TeV BL Lac candidates that can be discovered by the current and next generation of imaging air Cherenkov telescopes. Methods: We formed five datasets from lower energy data, i.e. radio, mid-infrared, optical, X-rays, and GeV $\gamma$-ray, and five VHE $\gamma$-ray datasets to perform a correlation study between different bands and to construct the prediction method. The low energy datasets were averaged for individual sources, while the VHE $\gamma$-ray data were divided into subsets according to the flux state of the source. We then looked for significant correlations and determined their best-fit parameters. Using the best-fit parameters we predicted the level of VHE $\gamma$-ray flux for a sample of 182 BL Lacs, which have not been detected at TeV energies. We identified the most promising TeV BL Lac candidates based on the predicted VHE $\gamma$-ray flux for each source. Results: We found 14 significant correlations between radio, mid-infrared, optical, $\gamma$-ray, and VHE $\gamma$-ray bands. The correlation between optical and VHE $\gamma$-ray luminosity is established for the first time. We attribute this to the more complete sample and more accurate handling of host galaxy flux in our work. We found nine BL Lac candidates whose predicted VHE $\gamma$-ray flux is high enough for detection in less than 25 hours with current imaging air Cherenkov telescopes.

==> Group_A.csv <==
RADIO,IR,OPTICAL,X_RAY,GAMMA,VHE_H,VHE_L,z,D_L
33400000000000000000000000000000000000000000,13200000000000000000000000000000000000000000000,18300000000000000000000000000000000000000000000,2020000000000000000000000000000000000000000000,606000000000000000000000000000000000000000000000,5140000000000000000000000000000000000000000000,915000000000000000000000000000000000000000000,0.335,5640000000000000000000000000
109000000000000000000000000000000000000000,50800000000000000000000000000000000000000000,44500000000000000000000000000000000000000000,827000000000000000000000000000000000000000000,1960000000000000000000000000000000000000000000,156000000000000000000000000000000000000000000,17800000000000000000000000000000000000000000,0.139,2100000000000000000000000000
1380000000000000000000000000000000000000000,1440000000000000000000000000000000000000000000,440000000000000000000000000000000000000000000,825000000000000000000000000000000000000000000,75200000000000000000000000000000000000000000000,1530000000000000000000000000000000000000000000,255000000000000000000000000000000000000000000,0.176,2720000000000000000000000000
748000000000000000000000000000000000000000,87200000000000000000000000000000000000000000,1160000000000000000000000000000000000000000000,1060000000000000000000000000000000000000000000,20300000000000000000000000000000000000000000000,831000000000000000000000000000000000000000000,219000000000000000000000000000000000000000000,0.108,1600000000000000000000000000
9000000000000000000000000000000000000000000,23700000000000000000000000000000000000000000000,37100000000000000000000000000000000000000000000,3920000000000000000000000000000000000000000000,596000000000000000000000000000000000000000000000,6500000000000000000000000000000000000000000000,693000000000000000000000000000000000000000000,0.31,5160000000000000000000000000
418000000000000000000000000000000000000000,194000000000000000000000000000000000000000000,679000000000000000000000000000000000000000000,493000000000000000000000000000000000000000000,19400000000000000000000000000000000000000000000,493000000000000000000000000000000000000000000,85500000000000000000000000000000000000000000,0.137,2070000000000000000000000000
2130000000000000000000000000000000000000000,831000000000000000000000000000000000000000000,1660000000000000000000000000000000000000000000,561000000000000000000000000000000000000000000,80400000000000000000000000000000000000000000000,4220000000000000000000000000000000000000000000,754000000000000000000000000000000000000000000,0.212,3350000000000000000000000000
86300000000000000000000000000000000000000,62600000000000000000000000000000000000000000,259000000000000000000000000000000000000000000,1280000000000000000000000000000000000000000000,5750000000000000000000000000000000000000000000,1790000000000000000000000000000000000000000000,77000000000000000000000000000000000000000000,0.031,436000000000000000000000000
1180000000000000000000000000000000000000000,440000000000000000000000000000000000000000000,884000000000000000000000000000000000000000000,82400000000000000000000000000000000000000000,23200000000000000000000000000000000000000000000,133000000000000000000000000000000000000000000,64000000000000000000000000000000000000000000,0.13,1960000000000000000000000000
299000000000000000000000000000000000000000,227000000000000000000000000000000000000000000,518000000000000000000000000000000000000000000,1660000000000000000000000000000000000000000000,25700000000000000000000000000000000000000000000,1780000000000000000000000000000000000000000000,486000000000000000000000000000000000000000000,0.184,2860000000000000000000000000
938000000000000000000000000000000000000000,380000000000000000000000000000000000000000000,522000000000000000000000000000000000000000000,140000000000000000000000000000000000000000000,9720000000000000000000000000000000000000000000,685000000000000000000000000000000000000000000,222000000000000000000000000000000000000000000,0.103,1520000000000000000000000000
21100000000000000000000000000000000000000000,28600000000000000000000000000000000000000000000,91400000000000000000000000000000000000000000000,3820000000000000000000000000000000000000000000,1610000000000000000000000000000000000000000000000,11200000000000000000000000000000000000000000000,2720000000000000000000000000000000000000000000,0.604,11400000000000000000000000000
118000000000000000000000000000000000000000,58100000000000000000000000000000000000000000,102000000000000000000000000000000000000000000,483000000000000000000000000000000000000000000,2370000000000000000000000000000000000000000000,12000000000000000000000000000000000000000000000,73600000000000000000000000000000000000000000,0.129,1940000000000000000000000000
6380000000000000000000000000000000000000000,6470000000000000000000000000000000000000000000,39900000000000000000000000000000000000000000000,3720000000000000000000000000000000000000000000,558000000000000000000000000000000000000000000000,36300000000000000000000000000000000000000000000,2170000000000000000000000000000000000000000000,0.395,6840000000000000000000000000
211000000000000000000000000000000000000000,53500000000000000000000000000000000000000000,67000000000000000000000000000000000000000000,190000000000000000000000000000000000000000000,2230000000000000000000000000000000000000000000,909000000000000000000000000000000000000000000,53300000000000000000000000000000000000000000,0.034,479000000000000000000000000
71900000000000000000000000000000000000000,11900000000000000000000000000000000000000000,40600000000000000000000000000000000000000000,71700000000000000000000000000000000000000000,673000000000000000000000000000000000000000000,35300000000000000000000000000000000000000000,8740000000000000000000000000000000000000000,0.055,787000000000000000000000000
65100000000000000000000000000000000000000,41000000000000000000000000000000000000000000,143000000000000000000000000000000000000000000,416000000000000000000000000000000000000000000,2610000000000000000000000000000000000000000000,914000000000000000000000000000000000000000000,44600000000000000000000000000000000000000000,0.047,669000000000000000000000000
798000000000000000000000000000000000000000,227000000000000000000000000000000000000000000,182000000000000000000000000000000000000000000,659000000000000000000000000000000000000000000,3720000000000000000000000000000000000000000000,70900000000000000000000000000000000000000000,39400000000000000000000000000000000000000000,0.071,1030000000000000000000000000
801000000000000000000000000000000000000000,1200000000000000000000000000000000000000000000,3910000000000000000000000000000000000000000000,3160000000000000000000000000000000000000000000,64100000000000000000000000000000000000000000000,23600000000000000000000000000000000000000000000,409000000000000000000000000000000000000000000,0.116,1730000000000000000000000000
3430000000000000000000000000000000000000000,1600000000000000000000000000000000000000000000,816000000000000000000000000000000000000000000,139000000000000000000000000000000000000000000,16800000000000000000000000000000000000000000000,1510000000000000000000000000000000000000000000,26700000000000000000000000000000000000000000,0.069,997000000000000000000000000
57200000000000000000000000000000000000000,11300000000000000000000000000000000000000000,20000000000000000000000000000000000000000000,10600000000000000000000000000000000000000000,943000000000000000000000000000000000000000000,226000000000000000000000000000000000000000000,8800000000000000000000000000000000000000000,0.044,625000000000000000000000000


==> Group_B.csv <==
RADIO,IR,OPTICAL,X_RAY,GAMMA,VHE_SD,z,D_L
47800000000000000000000000000000000000000,27200000000000000000000000000000000000000000,9150000000000000000000000000000000000000000,158000000000000000000000000000000000000000000,464000000000000000000000000000000000000000000,21200000000000000000000000000000000000000000,0.095,1400000000000000000000000000
527000000000000000000000000000000000000000,2210000000000000000000000000000000000000000000,7570000000000000000000000000000000000000000000,5250000000000000000000000000000000000000000000,176000000000000000000000000000000000000000000000,861000000000000000000000000000000000000000000,0.47,8400000000000000000000000000
1080000000000000000000000000000000000000000,376000000000000000000000000000000000000000000,1160000000000000000000000000000000000000000000,11100000000000000000000000000000000000000000000,38900000000000000000000000000000000000000000000,279000000000000000000000000000000000000000000,0.24,3850000000000000000000000000
46700000000000000000000000000000000000000,40300000000000000000000000000000000000000000,55300000000000000000000000000000000000000000,48700000000000000000000000000000000000000000,1030000000000000000000000000000000000000000000,35000000000000000000000000000000000000000000,0.08,1160000000000000000000000000
6320000000000000000000000000000000000000000,1860000000000000000000000000000000000000000000,3160000000000000000000000000000000000000000000,812000000000000000000000000000000000000000000,106000000000000000000000000000000000000000000000,460000000000000000000000000000000000000000000,0.266,4330000000000000000000000000
99000000000000000000000000000000000000000,90200000000000000000000000000000000000000000,128000000000000000000000000000000000000000000,780000000000000000000000000000000000000000000,4970000000000000000000000000000000000000000000,106000000000000000000000000000000000000000000,0.19,2960000000000000000000000000
35200000000000000000000000000000000000000,28000000000000000000000000000000000000000000,338000000000000000000000000000000000000000000,665000000000000000000000000000000000000000000,2680000000000000000000000000000000000000000000,222000000000000000000000000000000000000000000,0.188,2930000000000000000000000000
1270000000000000000000000000000000000000000,367000000000000000000000000000000000000000000,1550000000000000000000000000000000000000000000,2760000000000000000000000000000000000000000000,13300000000000000000000000000000000000000000000,236000000000000000000000000000000000000000000,0.287,4720000000000000000000000000
390000000000000000000000000000000000000000,624000000000000000000000000000000000000000000,1990000000000000000000000000000000000000000000,8680000000000000000000000000000000000000000000,61300000000000000000000000000000000000000000000,5930000000000000000000000000000000000000000000,0.34,5740000000000000000000000000
96700000000000000000000000000000000000000,22600000000000000000000000000000000000000000,19800000000000000000000000000000000000000000,540000000000000000000000000000000000000000000,277000000000000000000000000000000000000000000,18400000000000000000000000000000000000000000,0.071,1030000000000000000000000000
255000000000000000000000000000000000000000,135000000000000000000000000000000000000000000,298000000000000000000000000000000000000000000,821000000000000000000000000000000000000000000,10900000000000000000000000000000000000000000000,371000000000000000000000000000000000000000000,0.179,2770000000000000000000000000
2120000000000000000000000000000000000000000,1390000000000000000000000000000000000000000000,5510000000000000000000000000000000000000000000,4370000000000000000000000000000000000000000000,101000000000000000000000000000000000000000000000,950000000000000000000000000000000000000000000,0.41,7150000000000000000000000000
303000000000000000000000000000000000000000,56600000000000000000000000000000000000000000,56100000000000000000000000000000000000000000,209000000000000000000000000000000000000000000,2140000000000000000000000000000000000000000000,119000000000000000000000000000000000000000000,0.125,1870000000000000000000000000
186000000000000000000000000000000000000000,63300000000000000000000000000000000000000000,329000000000000000000000000000000000000000000,492000000000000000000000000000000000000000000,3570000000000000000000000000000000000000000000,51400000000000000000000000000000000000000000,0.143,2170000000000000000000000000
521000000000000000000000000000000000000000,99700000000000000000000000000000000000000000,1350000000000000000000000000000000000000000000,3880000000000000000000000000000000000000000000,3180000000000000000000000000000000000000000000,178000000000000000000000000000000000000000000,0.186,2900000000000000000000000000
81800000000000000000000000000000000000000,29300000000000000000000000000000000000000000,46800000000000000000000000000000000000000000,280000000000000000000000000000000000000000000,565000000000000000000000000000000000000000000,41000000000000000000000000000000000000000000,0.046,654000000000000000000000000
12700000000000000000000000000000000000000,17200000000000000000000000000000000000000000,34300000000000000000000000000000000000000000,532000000000000000000000000000000000000000000,913000000000000000000000000000000000000000000,22600000000000000000000000000000000000000000,0.108,1600000000000000000000000000
226000000000000000000000000000000000000000,75600000000000000000000000000000000000000000,274000000000000000000000000000000000000000000,693000000000000000000000000000000000000000000,3420000000000000000000000000000000000000000000,83400000000000000000000000000000000000000000,0.163,2500000000000000000000000000
265000000000000000000000000000000000000000,350000000000000000000000000000000000000000000,781000000000000000000000000000000000000000000,310000000000000000000000000000000000000000000,14300000000000000000000000000000000000000000000,195000000000000000000000000000000000000000000,0.14,2120000000000000000000000000
555000000000000000000000000000000000000000,162000000000000000000000000000000000000000000,142000000000000000000000000000000000000000000,32100000000000000000000000000000000000000000,2470000000000000000000000000000000000000000000,8360000000000000000000000000000000000000000,0.048,683000000000000000000000000
429000000000000000000000000000000000000000,1990000000000000000000000000000000000000000000,1720000000000000000000000000000000000000000000,1040000000000000000000000000000000000000000000,23800000000000000000000000000000000000000000000,110000000000000000000000000000000000000000000,0.17,2620000000000000000000000000
255000000000000000000000000000000000000000,59900000000000000000000000000000000000000000,97300000000000000000000000000000000000000000,127000000000000000000000000000000000000000000,915000000000000000000000000000000000000000000,20400000000000000000000000000000000000000000,0.083,1210000000000000000000000000
468000000000000000000000000000000000000000,753000000000000000000000000000000000000000000,1400000000000000000000000000000000000000000000,164000000000000000000000000000000000000000000,71700000000000000000000000000000000000000000000,732000000000000000000000000000000000000000000,0.19,2960000000000000000000000000
2230000000000000000000000000000000000000000,1860000000000000000000000000000000000000000000,4350000000000000000000000000000000000000000000,2660000000000000000000000000000000000000000000,179000000000000000000000000000000000000000000000,4090000000000000000000000000000000000000000000,0.395,6840000000000000000000000000
179000000000000000000000000000000000000000,96100000000000000000000000000000000000000000,148000000000000000000000000000000000000000000,290000000000000000000000000000000000000000000,3470000000000000000000000000000000000000000000,72800000000000000000000000000000000000000000,0.119,1780000000000000000000000000
215000000000000000000000000000000000000000,99700000000000000000000000000000000000000000,109000000000000000000000000000000000000000000,4330000000000000000000000000000000000000000000,3860000000000000000000000000000000000000000000,136000000000000000000000000000000000000000000,0.165,2540000000000000000000000000


==> fdist.csv <==
8.64E-13,1.29E-11,2.29E-12,5.46E-13,-12.06,-10.89,-11.64,-12.26
9.70E-13,2.80E-12,3.21E-13,3.19E-13,-12.01,-11.55,-12.49,-12.50
1.50E-12,1.64E-11,2.74E-12,6.30E-13,-11.82,-10.78,-11.56,-12.20
7.75E-12,2.58E-11,6.80E-12,3.60E-13,-11.11,-10.59,-11.17,-12.44
7.22E-13,1.94E-11,2.07E-12,2.24E-12,-12.14,-10.71,-11.68,-11.65
2.05E-12,9.16E-12,1.59E-12,5.26E-13,-11.69,-11.04,-11.80,-12.28
1.95E-12,3.00E-11,5.35E-12,1.73E-13,-11.71,-10.52,-11.27,-12.76
9.60E-13,7.50E-10,3.22E-11,1.15E-12,-12.02,-9.12,-10.49,-11.94
2.05E-12,2.77E-12,1.33E-12,6.08E-13,-11.69,-11.56,-11.88,-12.22
8.43E-13,1.73E-11,4.72E-12,1.66E-13,-12.07,-10.76,-11.33,-12.78
1.43E-11,2.35E-11,7.61E-12,2.23E-12,-10.84,-10.63,-11.12,-11.65
1.39E-12,6.94E-12,1.68E-12,1.42E-11,-11.86,-11.16,-11.77,-10.85
3.83E-12,2.55E-10,1.56E-12,5.04E-13,-11.42,-9.59,-11.81,-12.30
1.48E-12,6.18E-11,3.70E-12,2.67E-13,-11.83,-10.21,-11.43,-12.57
2.69E-12,3.15E-10,1.85E-11,3.98E-13,-11.57,-9.50,-10.73,-12.40
2.44E-12,4.53E-12,1.12E-12,3.10E-13,-11.61,-11.34,-11.95,-12.51
8.70E-13,1.63E-10,7.93E-12,5.64E-12,-12.06,-9.79,-11.10,-11.25
1.69E-12,5.34E-12,2.97E-12,1.39E-13,-11.77,-11.27,-11.53,-12.86
7.63E-12,6.28E-10,1.09E-11,4.29E-13,-11.12,-9.20,-10.96,-12.37
9.83E-13,1.21E-10,2.14E-12,8.75E-13,-12.01,-9.92,-11.67,-12.06
2.78E-12,4.61E-11,1.79E-12,2.58E-13,-11.56,-10.34,-11.75,-12.59
1.87E-11,,,2.33E-12,-10.73,,,-11.63
7.02E-13,,,2.04E-12,-12.15,,,-11.69
1.06E-12,,,3.17E-13,-11.97,,,-12.50
3.46E-12,,,1.46E-13,-11.46,,,-12.84
1.42E-12,,,5.22E-13,-11.85,,,-12.28
1.28E-12,,,1.05E-12,-11.89,,,-11.98
1.10E-12,,,1.06E-12,-11.96,,,-11.97
6.63E-12,,,6.63E-13,-11.18,,,-12.18
6.95E-12,,,2.21E-13,-11.16,,,-12.66
1.83E-12,,,1.90E-12,-11.74,,,-11.72
1.68E-12,,,1.44E-12,-11.78,,,-11.84
,,,5.42E-12,,,,-11.27
,,,4.09E-13,,,,-12.39
,,,3.68E-13,,,,-12.43
,,,5.15E-13,,,,-12.29
,,,1.26E-12,,,,-11.90
,,,7.90E-13,,,,-12.10
,,,5.75E-12,,,,-11.24
,,,2.44E-12,,,,-11.61
,,,7.56E-13,,,,-12.12
,,,7.79E-13,,,,-12.11
,,,1.45E-12,,,,-11.84
,,,1.13E-12,,,,-11.95
,,,1.48E-12,,,,-11.83
,,,1.67E-12,,,,-11.78
,,,2.40E-12,,,,-11.62
,,,6.97E-14,,,,-13.16
,,,3.16E-13,,,,-12.50
,,,2.27E-13,,,,-12.64
,,,3.44E-13,,,,-12.46
,,,3.21E-12,,,,-11.49
,,,1.63E-12,,,,-11.79
,,,2.73E-12,,,,-11.56
,,,8.66E-13,,,,-12.06
,,,2.31E-13,,,,-12.64
,,,3.81E-13,,,,-12.42
,,,8.61E-13,,,,-12.07
,,,4.29E-13,,,,-12.37
,,,3.76E-13,,,,-12.42
,,,5.22E-13,,,,-12.28
,,,1.45E-13,,,,-12.84
,,,1.63E-13,,,,-12.79
,,,7.80E-13,,,,-12.11
,,,4.60E-13,,,,-12.34
,,,2.39E-13,,,,-12.62
,,,3.48E-13,,,,-12.46
,,,3.66E-13,,,,-12.44
,,,3.76E-13,,,,-12.42
,,,1.42E-13,,,,-12.85
,,,5.71E-13,,,,-12.24
,,,1.67E-13,,,,-12.78
,,,3.47E-13,,,,-12.46
,,,1.79E-13,,,,-12.75
,,,2.68E-13,,,,-12.57
,,,1.51E-13,,,,-12.82
,,,2.20E-13,,,,-12.66
,,,1.05E-12,,,,-11.98
,,,3.05E-12,,,,-11.52
,,,1.58E-12,,,,-11.80
,,,7.43E-13,,,,-12.13
,,,7.17E-13,,,,-12.14
,,,1.21E-13,,,,-12.92
,,,1.12E-12,,,,-11.95
,,,1.51E-13,,,,-12.82
,,,6.93E-13,,,,-12.16
,,,4.60E-13,,,,-12.34
,,,5.03E-13,,,,-12.30
,,,3.53E-13,,,,-12.45
,,,1.39E-13,,,,-12.86
,,,2.28E-13,,,,-12.64
,,,2.40E-12,,,,-11.62
,,,3.18E-13,,,,-12.50
,,,1.40E-12,,,,-11.85
,,,3.42E-13,,,,-12.47
,,,3.79E-13,,,,-12.42
,,,3.75E-13,,,,-12.43
,,,4.74E-13,,,,-12.32
,,,6.61E-13,,,,-12.18
,,,1.99E-13,,,,-12.70
,,,1.89E-13,,,,-12.72
,,,1.14E-13,,,,-12.94
,,,2.79E-13,,,,-12.55
,,,1.78E-13,,,,-12.75
,,,2.50E-12,,,,-11.60
,,,7.18E-12,,,,-11.14
,,,2.10E-12,,,,-11.68
,,,4.90E-13,,,,-12.31
,,,1.34E-12,,,,-11.87
,,,1.72E-13,,,,-12.76
,,,1.79E-13,,,,-12.75
,,,1.76E-13,,,,-12.76
,,,1.52E-13,,,,-12.82
,,,3.67E-13,,,,-12.44
,,,3.04E-13,,,,-12.52
,,,1.21E-12,,,,-11.92
,,,2.65E-13,,,,-12.58
,,,1.60E-13,,,,-12.80
,,,1.10E-12,,,,-11.96
,,,6.52E-13,,,,-12.19
,,,1.57E-12,,,,-11.80
,,,1.88E-13,,,,-12.73
,,,4.33E-13,,,,-12.36
,,,4.79E-13,,,,-12.32
,,,1.23E-13,,,,-12.91
,,,2.84E-13,,,,-12.55
,,,6.81E-13,,,,-12.17
,,,4.37E-13,,,,-12.36
,,,2.61E-13,,,,-12.58
,,,1.57E-12,,,,-11.80
,,,2.55E-13,,,,-12.59
,,,4.69E-13,,,,-12.33
,,,3.39E-13,,,,-12.47
,,,2.19E-13,,,,-12.66
,,,3.22E-13,,,,-12.49
,,,3.17E-13,,,,-12.50
,,,1.22E-13,,,,-12.91
,,,2.82E-13,,,,-12.55
,,,1.39E-13,,,,-12.86
,,,9.81E-13,,,,-12.01
,,,2.65E-13,,,,-12.58
,,,4.29E-13,,,,-12.37
,,,9.00E-13,,,,-12.05
,,,8.14E-13,,,,-12.09
,,,4.43E-13,,,,-12.35
,,,1.05E-12,,,,-11.98
,,,3.53E-13,,,,-12.45
,,,8.79E-12,,,,-11.06
,,,2.56E-12,,,,-11.59
,,,4.49E-13,,,,-12.35
,,,2.26E-12,,,,-11.65
,,,1.04E-12,,,,-11.98
,,,1.97E-13,,,,-12.71
,,,3.95E-12,,,,-11.40
,,,1.20E-12,,,,-11.92
,,,6.50E-13,,,,-12.19
,,,3.75E-12,,,,-11.43
,,,1.60E-12,,,,-11.80
,,,7.45E-13,,,,-12.13
,,,9.48E-13,,,,-12.02
,,,2.27E-13,,,,-12.64
,,,4.62E-13,,,,-12.34
,,,1.42E-13,,,,-12.85
,,,3.92E-13,,,,-12.41
,,,5.00E-13,,,,-12.30
,,,7.75E-13,,,,-12.11
,,,1.74E-13,,,,-12.76
,,,2.72E-13,,,,-12.57
,,,3.53E-13,,,,-12.45
,,,2.62E-13,,,,-12.58
,,,1.35E-13,,,,-12.87
,,,7.94E-13,,,,-12.10
,,,1.73E-13,,,,-12.76
,,,5.36E-12,,,,-11.27
,,,1.93E-12,,,,-11.72
,,,1.13E-12,,,,-11.95
,,,1.03E-12,,,,-11.99
,,,3.80E-13,,,,-12.42
,,,2.83E-13,,,,-12.55
,,,2.73E-13,,,,-12.56
,,,2.36E-12,,,,-11.63
,,,1.12E-13,,,,-12.95


==> redshifts.csv <==
0.095,0.046,0.083,0.041,0.022,0.267
0.47,0.174,0.059,0.147,0.098,0.233
0.24,0.119,0.049,0.145,0.054,0.223
0.08,0.117,,0.053,0.091,0.198
0.335,0.137,,,0.306,0.322
0.139,0.097,,,0.066,0.164
0.266,,,,0.065,0.302
0.19,,,,0.131,0.367
0.188,,,,0.265,0.424
0.287,,,,0.103,0.229
0.176,,,,0.098,0.112
0.34,,,,0.058,0.151
0.108,,,,0.071,0.581
0.071,,,,0.098,0.398
0.179,,,,0.15,0.284
0.41,,,,0.121,0.22
0.125,,,,0.104,0.233
0.31,,,,0.143,0.163
0.137,,,,0.065,0.341
0.143,,,,0.153,0.237
0.212,,,,0.099,0.324
0.186,,,,0.314,0.272
0.031,,,,0.449,0.165
0.046,,,,0.184,0.147
0.13,,,,0.14,0.114
0.184,,,,0.273,0.291
0.103,,,,0.334,0.229
0.108,,,,0.342,0.892
0.604,,,,0.265,0.156
0.129,,,,0.266,0.195
0.163,,,,0.221,0.237
0.14,,,,0.138,0.224
0.048,,,,0.136,0.333
0.395,,,,0.251,0.256
0.034,,,,0.14,0.143
0.17,,,,0.065,0.365
0.055,,,,0.265,0.294
0.083,,,,0.279,0.36
0.047,,,,0.082,0.663
0.19,,,,0.149,0.407
0.071,,,,0.041,0.702
0.116,,,,0.147,0.344
0.069,,,,0.145,0.411
0.395,,,,0.053,0.204
0.119,,,,0.083,0.187
0.044,,,,0.059,0.424
0.165,,,,0.049,0.318
,,,,0.046,0.429
,,,,0.174,0.212
,,,,0.119,0.291
,,,,0.117,0.419
,,,,0.137,0.365
,,,,0.097,0.299
,,,,,0.211
,,,,,0.172
,,,,,0.304
,,,,,0.727
,,,,,0.252
,,,,,0.68
,,,,,0.327
,,,,,0.244
,,,,,0.65
,,,,,0.21
,,,,,0.278
,,,,,0.91
,,,,,0.257
,,,,,0.269
,,,,,0.303
,,,,,0.296
,,,,,0.222
,,,,,0.443
,,,,,0.383
,,,,,0.459
,,,,,0.207
,,,,,0.27
,,,,,0.366
,,,,,0.267
,,,,,0.351
,,,,,0.737
,,,,,0.774
,,,,,0.327
,,,,,0.761
,,,,,0.374
,,,,,0.362
,,,,,0.479
,,,,,0.316
,,,,,0.94
,,,,,0.307
,,,,,0.558
,,,,,0.456
,,,,,0.254
,,,,,0.506
,,,,,0.449
,,,,,0.516
,,,,,0.265
,,,,,0.605
,,,,,0.389
,,,,,0.683
,,,,,0.297
,,,,,0.635
,,,,,0.224
,,,,,0.254
,,,,,0.245
,,,,,0.431
,,,,,0.647
,,,,,0.808
,,,,,0.346
,,,,,0.573
,,,,,0.449
,,,,,0.404
,,,,,0.399
,,,,,0.496
,,,,,0.546
,,,,,0.412
,,,,,0.498
,,,,,0.392
,,,,,0.577
,,,,,0.433
,,,,,1.283
,,,,,0.457
,,,,,0.402
,,,,,0.498
,,,,,0.503
,,,,,0.47
,,,,,0.45
,,,,,0.421
,,,,,0.456
,,,,,0.812
,,,,,1.148

